Metric Spaces with Expensive Distances

In algorithms for finite metric spaces, it is common to assume that the distance between two points can be computed in constant time, and complexity bounds are expressed only in terms of the number of points of the metric space. We introduce a different model where we assume that the computation of a single distance is an expensive operation and consequently, the goal is to minimize the number of such distance queries. This model is motivated by metric spaces that appear in the context of topological data analysis. We consider two standard operations on metric spaces, namely the construction of a $1+\varepsilon$-spanner and the computation of an approximate nearest neighbor for a given query point. In both cases, we partially explore the metric space through distance queries and infer lower and upper bounds for yet unexplored distances through triangle inequality. For spanners, we evaluate several exploration strategies through extensive experimental evaluation. For approximate nearest neighbors, we prove that our strategy returns an approximate nearest neighbor after a logarithmic number of distance queries.

==> all_methods_dim_2_eps_0.1.txt <==
n_points,edges_greedy,edges_blind_greedy,edges_wspd,edges_quasi_sorted_greedy,edges_quasi_sorted_shaker,edges_blind_random,edges_blind_random_connect_first,edges_blind_random_lower_bound_first,edges_blind_random_connect_first_lower_bound_first
100,401,1057,4810.2,4940,4923,2092,2032,1845,1917
150,610,1656,10860.4,11172,11175,3770,3651,3523,3636
200,826,2236,18871.6,19897,19434,5790,5783,5020,5125
250,1043,2894,28980.8,31120,31024,8119,7873,6800,7028
300,1254,3444,41870.4,44840,44204,10139,10477,8643,8790
350,1481,4149,55353.8,61055,60095,12910,12554,10639,10872
400,1707,4855,71882.8,79791,78525,15776,15824,12752,13246
450,1944,5608,89943.4,101017,99769,18456,18342,15185,14954
500,2169,6260,110413.4,124731,124701,21265,21482,17259,17377
550,2401,6882,131545.4,150973,150568,24438,24352,19558,19886
600,2610,7504,158468.6,179695,179256,28308,27754,21643,21593
650,2823,8207,180921,210920,210439,30902,31560,24053,24182
700,3050,8980,208895.2,244645,244144,34595,34006,26352,26504
750,3289,9666,237420.8,280867,279389,37765,37978,28360,28523


==> all_methods_dim_2_eps_0.1_ratio.csv <==
n_points,ratio_greedy,ratio_blind_greedy,ratio_wspd,ratio_quasi_sorted_greedy,ratio_quasi_sorted_shaker,ratio_blind_random,ratio_blind_random_connect_first,ratio_blind_random_lower_bound_first,ratio_blind_random_connect_first_lower_bound_first
100,4.01,10.57,48.102,49.4,49.23,20.92,20.32,18.45,19.17
150,4.06666666666667,11.04,72.4026666666667,74.48,74.5,25.1333333333333,24.34,23.4866666666667,24.24
200,4.13,11.18,94.358,99.485,97.17,28.95,28.915,25.1,25.625
250,4.172,11.576,115.9232,124.48,124.096,32.476,31.492,27.2,28.112
300,4.18,11.48,139.568,149.466666666667,147.346666666667,33.7966666666667,34.9233333333333,28.81,29.3
350,4.23142857142857,11.8542857142857,158.153714285714,174.442857142857,171.7,36.8857142857143,35.8685714285714,30.3971428571429,31.0628571428571
400,4.2675,12.1375,179.707,199.4775,196.3125,39.44,39.56,31.88,33.115
450,4.32,12.4622222222222,199.874222222222,224.482222222222,221.708888888889,41.0133333333333,40.76,33.7444444444444,33.2311111111111
500,4.338,12.52,220.8268,249.462,249.402,42.53,42.964,34.518,34.754
550,4.36545454545455,12.5127272727273,239.173454545455,274.496363636364,273.76,44.4327272727273,44.2763636363636,35.56,36.1563636363636
600,4.35,12.5066666666667,264.114333333333,299.491666666667,298.76,47.18,46.2566666666667,36.0716666666667,35.9883333333333
650,4.34307692307692,12.6261538461538,278.34,324.492307692308,323.752307692308,47.5415384615385,48.5538461538462,37.0046153846154,37.2030769230769
700,4.35714285714286,12.8285714285714,298.421714285714,349.492857142857,348.777142857143,49.4214285714286,48.58,37.6457142857143,37.8628571428571
750,4.38533333333333,12.888,316.561066666667,374.489333333333,372.518666666667,50.3533333333333,50.6373333333333,37.8133333333333,38.0306666666667


==> eps_dep.csv <==
Epsilon,edges_greedy_dim_2,edges_blind_greedy_dim_2,edges_greedy_dim_3,edges_blind_greedy_dim_3
0.0625,2174.3,5689.8,0.0625,8757.5,27116.4
0.09375,1772.5,4932.1,0.09375,6217.2,20745.7
0.125,1529.1,4500.9,0.125,4839,16967.3
0.25,1064.3,3761.9,0.25,2573.7,10389.8
0.5,739.9,3282.8,0.5,1376.2,6788.9
1,560.3,2998.4,1,813.8,5081.3
2,480.7,2817.4,2,579.9,4323.8

